Efficient Rank Minimization to Tighten Semidefinite Programming for Unconstrained Binary Quadratic Optimization

We propose a method for low-rank semidefinite programming in application to the semidefinite relaxation of unconstrained binary quadratic problems. The method improves an existing solution of the semidefinite programming relaxation to achieve a lower rank solution. This procedure is computationally efficient as it does not require projecting on the cone of positive-semidefinite matrices. Its performance in terms of objective improvement and rank reduction is tested over multiple graphs of large-scale Gset graph collection and over binary optimization problems from the Biq Mac collection.

==> table_header.txt <==
\begin{tabularx}{\columnwidth}{|X|XX|XX|XX|XX|}
\toprule
{}
 & \multicolumn{2}{l}{SDP}& \multicolumn{2}{l}{singular} & \multicolumn{2}{l}{Schatten} & \multicolumn{2}{l}{Schatten} \\
  & \multicolumn{2}{l}{ }& \multicolumn{2}{l}{values} & \multicolumn{2}{l}{p=0.1} & \multicolumn{2}{l}{p=0.01} \\
\hline
\# & rank & cut & rank & cut & rank & cut & rank & cut \\
\midrule
%%%%%%%%%%%%%%%%%%%
\end{tabularx}
